Performance Analysis of Intelligent Reflecting Surface Assisted Opportunistic Communications

Intelligent reflecting surfaces (IRSs) are a promising technology for enhancing coverage and spectral efficiency, both in the sub-6 GHz and the millimeter wave (mmWave) bands. Existing approaches to leverage the benefits of IRS involve the use of a resource-intensive channel estimation step followed by a computationally expensive algorithm to optimize the reflection coefficients at the IRS. In this work, focusing on the sub-6 GHz band of communications, we present and analyze several alternative schemes, where the phase configuration of the IRS is randomized and multi-user diversity is exploited to opportunistically select the best user at each point in time for data transmission. We show that the throughput of an IRS assisted opportunistic communication (OC) system asymptotically converges to the optimal beamforming-based throughput under fair allocation of resources, as the number of users gets large. We also introduce schemes that enhance the rate of convergence of the OC rate to the beamforming rate with the number of users. For all the proposed schemes, we derive the scaling law of the throughput in terms of the system parameters, as the number of users gets large. Following this, we extend the setup to wideband channels via an orthogonal frequency division multiplexing (OFDM) system and discuss two OC schemes in an IRS assisted setting that clearly elucidate the superior performance that IRS aided OC systems can offer over conventional systems, at very low implementation cost and complexity.

==> fig3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-7, 2) {};
		\node [style=none] (1) at (-7, 1) {};
		\node [style=none] (2) at (-5, 2) {};
		\node [style=none] (3) at (-5, 1) {};
		\node [style=none] (4) at (-3, 2) {};
		\node [style=none] (5) at (-3, 1) {};
		\node [style=none] (6) at (-1, 2) {};
		\node [style=none] (7) at (-1, 1) {};
		\node [style=none] (8) at (1, 2) {};
		\node [style=none] (9) at (1, 1) {};
		\node [style=none] (10) at (3, 2) {};
		\node [style=none] (11) at (3, 1) {};
		\node [style=none] (15) at (-6, 1.5) {};
		\node [style=none] (16) at (-4, 1.5) {};
		\node [style=none] (17) at (-2, 1.5) {};
		\node [style=none] (18) at (0, 1.5) {};
		\node [style=none] (19) at (2, 1.5) {};
		\node [style=none] (20) at (-6, 1.5) {$\boldsymbol{\Theta_1}$};
		\node [style=none] (21) at (-4, 1.5) {$\boldsymbol{\Theta_2}$};
		\node [style=none] (22) at (-2, 1.5) {$\boldsymbol{\Theta_3}$};
		\node [style=none] (23) at (0, 1.5) {$\boldsymbol{\Theta_4}$};
		\node [style=none] (24) at (2, 1.5) {$\boldsymbol{\Theta_5}$};
		\node [style=none] (25) at (-6.25, 2.5) {$\mathbf{h_1}$};
		\node [style=none] (26) at (-4, 2.5) {$\mathbf{h_1}$};
		\node [style=none] (27) at (-2, 2.5) {$\mathbf{h_1}$};
		\node [style=none] (28) at (0, 2.5) {$\mathbf{h_1}$};
		\node [style=none] (29) at (2, 2.5) {$\mathbf{h_1}$};
		\node [style=none] (30) at (-6.25, 3.25) {$\mathbf{h_2}$};
		\node [style=none] (31) at (-4, 3.25) {$\mathbf{h_2}$};
		\node [style=none] (32) at (-2, 3.25) {$\mathbf{h_2}$};
		\node [style=none] (33) at (0, 3.25) {$\mathbf{h_2}$};
		\node [style=none] (34) at (2, 3.25) {$\mathbf{h_2}$};
		\node [style=none] (35) at (-6.25, 5) {$\mathbf{h_K}$};
		\node [style=none] (36) at (-4, 5) {$\mathbf{h_K}$};
		\node [style=none] (37) at (-2, 5) {$\mathbf{h_K}$};
		\node [style=none] (38) at (0, 5) {$\mathbf{h_K}$};
		\node [style=none] (39) at (2, 5) {$\mathbf{h_K}$};
		\node [style=none] (40) at (-9.25, 2.5) {$user\text{ }  1$};
		\node [style=none] (41) at (-9.25, 3.25) {$user\text{ }  2$};
		\node [style=none] (42) at (-9.25, 5) {$user\text{ } K$};
		\node [style=none] (43) at (-7, -0.25) {};
		\node [style=none] (44) at (3, -0.25) {};
		\node [style=none] (45) at (-2, -0.5) {coherence time};
		\node [style=none] (46) at (-5, 0.25) {};
		\node [style=none] (47) at (-7, 0.25) {};
		\node [style=none] (48) at (-6, 0.5) {};
		\node [style=none] (49) at (-6, 0.625) {slot};
		\node [style=none] (50) at (-9.25, 4.5) {};
		\node [style=none] (51) at (-9.25, 3.75) {};
		\node [style=none] (52) at (-6.25, 4.5) {};
		\node [style=none] (53) at (-6.25, 3.75) {};
		\node [style=none] (54) at (-4, 4.5) {};
		\node [style=none] (55) at (-4, 3.75) {};
		\node [style=none] (56) at (-2, 4.5) {};
		\node [style=none] (57) at (-2, 3.75) {};
		\node [style=none] (58) at (0, 4.5) {};
		\node [style=none] (59) at (0, 3.75) {};
		\node [style=none] (60) at (2, 4.5) {};
		\node [style=none] (61) at (2, 3.75) {};
		\node [style=none] (62) at (6.75, 4.25) {$k^* = \argmax {{R_k(t)}\over {T_k(t)}}$};
		\node [style=none] (64) at (8, 2.5) {$R_k(t) = \log_2\left(1+\frac{P|h_{eff,k}(t)|^2}{\sigma^2}\right)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=one] (0.center) to (1.center);
		\draw [style=one] (1.center) to (3.center);
		\draw [style=one] (3.center) to (2.center);
		\draw [style=one] (0.center) to (2.center);
		\draw [style=one] (2.center) to (4.center);
		\draw [style=one] (3.center) to (5.center);
		\draw [style=one] (5.center) to (4.center);
		\draw [style=one] (4.center) to (6.center);
		\draw [style=one] (6.center) to (7.center);
		\draw [style=one] (7.center) to (5.center);
		\draw [style=one] (7.center) to (9.center);
		\draw [style=one] (6.center) to (8.center);
		\draw [style=one] (8.center) to (9.center);
		\draw [style=one] (9.center) to (11.center);
		\draw [style=one] (8.center) to (10.center);
		\draw [style=one] (10.center) to (11.center);
		\draw [style=new edge style 1] (47.center) to (46.center);
		\draw [style=new edge style 1] (43.center) to (44.center);
		\draw [style=dashes] (50.center) to (51.center);
		\draw [style=dashes] (52.center) to (53.center);
		\draw [style=dashes] (54.center) to (55.center);
		\draw [style=dashes] (56.center) to (57.center);
		\draw [style=dashes] (58.center) to (59.center);
		\draw [style=dashes] (60.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

